Constructing a Minimum-Level Phylogenetic Network from a Dense Triplet Set in Polynomial Time

For a given set $\mathcal{L}$ of species and a set $\mathcal{T}$ of triplets on $\mathcal{L}$, one wants to construct a phylogenetic network which is consistent with $\mathcal{T}$, i.e which represents all triplets of $\mathcal{T}$. The level of a network is defined as the maximum number of hybrid vertices in its biconnected components. When $\mathcal{T}$ is dense, there exist polynomial time algorithms to construct level-$0,1,2$ networks (Aho et al. 81, Jansson et al. 04, Iersel et al. 08). For higher levels, partial answers were obtained by Iersel et al. 2008 with a polynomial time algorithm for simple networks. In this paper, we detail the first complete answer for the general case, solving a problem proposed by Jansson et al. 2004: for any $k$ fixed, it is possible to construct a minimum level-$k$ network consistent with $\mathcal{T}$, if there is any, in time $O(|\mathcal{T}|^{k+1}n^{\lfloor\frac{4k}{3}\rfloor+1})$. This is an improved result of our preliminary version presented at CPM'2009.

==> Figures/Lemma_b.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lemma_b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{240pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.86666667)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/Lemma_b.pdf}}%
    \put(0.5651591,0.76666666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.3405719,0.62609476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
    \put(0.41430964,0.36919128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.40201604,0.51515319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.42182576,0.15333332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h'$}}}%
    \put(0.4651591,0.01666666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.2245872,0.33602538){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C'$}}}%
    \put(0.4117364,0.73456257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_0$}}}%
  \end{picture}%
\endgroup


==> Figures/a_bound.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'a_bound.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{595.27558594pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.28571428)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/a_bound.pdf}}%
    \put(0.38839154,0.02956613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.34807408,0.1317037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_x$}}}%
    \put(0.45693122,0.18814814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_y$}}}%
    \put(0.43946032,0.10348148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_z$}}}%
    \put(0.29162963,0.08197883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.52815873,0.12095238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.50262434,0.04166137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.63970371,0.18949206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_{y'}$}}}%
    \put(0.60207408,0.12095238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y'$}}}%
  \end{picture}%
\endgroup


==> Figures/case5b.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case5b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{200pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.7)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/case5b.pdf}}%
    \put(0.12431075,0.15365795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.36694003,0.30841991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.36387216,0.62300731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.17201068,0.51295897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.17142857,0.00266942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.43984964,0.10236864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.01458623,0.2387163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.43983411,0.51745165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.21364612,0.33737206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
    \put(0.64622797,0.15166601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.88502271,0.30841991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.69009332,0.51104174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.69718042,0.00266942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.95409772,0.10428612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.69056689,0.25805907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G_S$}}}%
    \put(0.834474,0.43330834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_S$}}}%
    \put(0.32210529,0.42755639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.04601504,0.34703002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.72914062,0.33070311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.84667969,0.1892578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.33615234,0.19509398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.44663672,0.45611718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
  \end{picture}%
\endgroup


==> Figures/case6b.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case6b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{200pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.7)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/case6b.pdf}}%
    \put(0.12431075,0.15365795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.36694003,0.30841991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.36387216,0.62300731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.17201068,0.51295897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.17142857,0.00266942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.43984964,0.10236864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.01458623,0.2387163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.21364612,0.33737206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.64622797,0.15166601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.88502271,0.30841991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.69009332,0.51104174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.69718042,0.00266942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.95409772,0.10428612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.69056689,0.25805907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G_S$}}}%
    \put(0.834474,0.43330834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_S$}}}%
    \put(0.32210529,0.42755639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.04601504,0.34703002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.72914062,0.33070311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.84667969,0.1892578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.33615234,0.19509398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.43866797,0.51389061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
    \put(0.18964452,0.26685936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
  \end{picture}%
\endgroup


==> Figures/decomposition.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'decomposition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{595.27558594pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.45693122)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/decomposition.pdf}}%
    \put(0.19538215,0.33687089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.11803135,0.12117504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.17048032,0.04107576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.22110735,0.07245277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.23457812,0.12353597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.28327694,0.12393103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f}}}%
    \put(0.34408146,0.24651999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{g}}}%
    \put(0.31096282,0.070799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{h}}}%
    \put(0.39061361,0.01516315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{i}}}%
    \put(0.46365083,0.06988359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{j}}}%
    \put(0.49156496,0.13516359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{k}}}%
    \put(0.14544098,0.30474244){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_1$}}}%
    \put(0.14166906,0.01132526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_2$}}}%
    \put(0.24506802,0.09163895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_3$}}}%
    \put(0.33269807,0.20406482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_4$}}}%
    \put(0.49798695,0.07146499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_5$}}}%
    \put(0.54514865,0.20289306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.63298413,0.21637034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_1$}}}%
    \put(0.61551323,0.10885711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_2$}}}%
    \put(0.71093122,0.04569309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_3$}}}%
    \put(0.81172487,0.14111108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_4$}}}%
    \put(0.8493545,0.25803172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_5$}}}%
  \end{picture}%
\endgroup


==> Figures/ex_t1.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ex_t1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{184pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.02173913)%
  \begin{small}
  
    \put(0,0){\includegraphics[width=\unitlength]{Figures/ex_t1.pdf}}%
    \put(0.79318927,0.16909072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(-0.07685943,0.83623072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_h)$}}}%
    \put(0.21828079,0.65484246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.56172154,0.30217841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_3$}}}%
    \put(0.38342315,0.48662559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.71146101,0.74527905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_2})$}}}%
    \put(0.49055839,0.87878841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_1})$}}}%
  \end{small}
  \end{picture}%
\endgroup


==> Figures/ex_t2.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ex_t2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{224pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.92857143)%
  \begin{small}
  
    \put(0,0){\includegraphics[width=\unitlength]{Figures/ex_t2.pdf}}%
    \put(0.65154833,0.13889595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(-0.06313453,0.68690381){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_h)$}}}%
    \put(0.17930208,0.53790631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.46141412,0.25326864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_3$}}}%
    \put(0.31495473,0.39972817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.59704132,0.58693978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_2})$}}}%
    \put(0.40295868,0.72186191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_1})$}}}%
    \put(0.79044435,0.82074889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_3})$}}}%
    \put(0.68185294,0.67680227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
  \end{small}
  \end{picture}%
\endgroup


==> Figures/f.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{595.27202148pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.47037319)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/f.pdf}}%
    \put(0.14783157,0.45150091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.47037319,0.06719615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|b| \ge 3$}}}%
    \put(0.22846698,0.34398704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0$}}}%
    \put(0.22846698,0.2902301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_1$}}}%
    \put(0.22846698,0.11552006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_m$}}}%
    \put(0.14011106,0.31024614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.14125481,0.25648913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.13934255,0.19435383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.79291481,0.06719615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|s|=1$}}}%
    \put(0.52543812,0.33471131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^b_1$}}}%
    \put(0.58149549,0.15514882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^b_2$}}}%
    \put(0.71495527,0.29494253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^b_2$}}}%
    \put(0.88698945,0.34398704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0$}}}%
    \put(0.8829457,0.15919248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_{\ge 2}$}}}%
    \put(0.02687847,0.34398704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}^a_0$}}}%
    \put(0.02687847,0.2902301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}^a_1$}}}%
    \put(0.02687847,0.18271623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}^a_m$}}}%
    \put(0.01229549,0.01241011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) $|\mathcal{H}^a_i|=i|C_i|$, $\forall i \ge 1$}}}%
    \put(0.3514219,0.01241011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) $3|\mathcal{S}^a_0| \le |\mathcal{H}^b_1|+2|\mathcal{H}^b_2|$}}}%
    \put(0.68612433,0.0128273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) $|\mathcal{H}^b_2| \le 2|\mathcal{H}^a_0|+|\mathcal{H}^a_{\ge 2}|$}}}%
    \put(0.47306104,0.36817766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\le 1$}}}%
    \put(0.48839135,0.29723525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.78350734,0.36863086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\le 2$}}}%
    \put(0.78400664,0.19212369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\le 1$}}}%
    \put(0.36689109,0.34667488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}^a_0$}}}%
    \put(0.47922833,0.45149279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.84293863,0.45378026){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.09407464,0.06719615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|a^{-1}|\le 1$}}}%
  \end{picture}%
\endgroup


==> Figures/f_s.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_s.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{224pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.92857143)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/f_s.pdf}}%
    \put(0.01785714,0.66071424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0\cap \mathcal{H}^b_2$}}}%
    \put(0.01785714,0.49999995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_1\cap \mathcal{H}^b_2$}}}%
    \put(0.80357143,0.49999952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_1(\mathcal{H}^b_2)$}}}%
    \put(0.51785714,0.66071424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0\backslash \mathcal{H}^b_2$}}}%
    \put(0.01785714,0.28571424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_{\ge 2}\cap \mathcal{H}^b_2$}}}%
    \put(0.32190421,0.66450474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0\cap \mathcal{H}^b_2$}}}%
    \put(0.32142857,0.28571424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_{\ge 2}\cap \mathcal{H}^b_2$}}}%
    \put(0.51785714,0.21428567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_{\ge 2}\backslash \mathcal{H}^b_2$}}}%
    \put(0.70927451,0.60541508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.72514365,0.39405426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.2387955,0.22449554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.45234835,0.55348092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.2387955,0.72174068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.28571429,0.87499995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.07142857,0.0178571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^b_2$}}}%
    \put(0.41071429,0.0178571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0\cap \mathcal{H}^a_{\ge 2}$}}}%
  \end{picture}%
\endgroup


==> Figures/f_s_.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_s_.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{296pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.83783784)%
  \begin{scriptsize}  
    \put(0,0){\includegraphics[width=\unitlength]{Figures/f_s_.pdf}}%
    \put(0.15516489,0.60979908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0\cap B_2$}}}%
    \put(0.14864865,0.48648645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1\cap B_2$}}}%
    \put(0.77023777,0.48033576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_1(B_2)$}}}%
    \put(0.53376081,0.58362423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0\backslash B_2$}}}%
    \put(0.14686906,0.32482016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_{\ge 2}\cap B_2$}}}%
    \put(0.39225183,0.61097656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_0\cap B_2$}}}%
    \put(0.39007977,0.32482016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_{\ge 2}\cap B_2$}}}%
    \put(0.52676289,0.26701327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_{\ge 2}\backslash B_2$}}}%
    \put(0.69575938,0.60053411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.72954902,0.38243718){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32253746,0.27799663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.48073438,0.49455744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.32253746,0.65429024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
  \end{scriptsize}
    \put(0.18918919,0.02702699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Definition of $s$}}}%
  \end{picture}%
\endgroup


==> Figures/f_t.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_t.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{128pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.59375)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/f_t.pdf}}%
    \put(0.56510019,1.49247734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|t|=1$}}}%
    \put(0.42622228,1.08765899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\le 2$}}}%
    \put(0.48172889,0.78583633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\le 1$}}}%
    \put(0.03643973,0.891949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_1\cap \mathcal{H}^b_2$}}}%
    \put(0.6799777,1.18749954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_0\backslash \mathcal{H}^b_2$}}}%
    \put(0.68676748,0.49999954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}^a_{\ge 2}\backslash \mathcal{H}^b_2$}}}%
  \end{picture}%
\endgroup


==> Figures/function_ab.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'function_ab.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{595.27202148pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.29566315)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/function_ab.pdf}}%
    \put(0.48593482,0.247417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.60957577,0.03238917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
    \put(0.59748046,0.08211434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.5423796,0.12915174){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.40782424,0.18936975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_3$}}}%
    \put(0.6109197,0.14662275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.51012544,0.09689758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.44292927,0.10899289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.40664334,0.06061157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_4$}}}%
    \put(0.47590318,0.17523878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_5$}}}%
    \put(0.35557425,0.13183959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_5$}}}%
    \put(0.61898324,0.10496112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
    \put(0.51012544,0.04851625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
    \put(0.45636851,0.06464334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.39186018,0.02432563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_4$}}}%
    \put(0.48593482,0.13049566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_5$}}}%
  \end{picture}%
\endgroup


==> Figures/lem_supp3.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lem_supp3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{136pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.17647059)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/lem_supp3.pdf}}%
    \put(0.42426403,0.12062412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
    \put(0.43674245,0.71542536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.37019119,0.53656938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{u}}}%
    \put(0.72790402,0.9691521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_0})$}}}%
    \put(0.19549421,0.96499273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_1})$}}}%
    \put(0.71958519,0.49497464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S_{h_2})$}}}%
    \put(0.54488808,0.3077992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
  \end{picture}%
\endgroup


==> Figures/moidfy1.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'moidfy1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{240pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.63333333)%
    \put(0,0){\includegraphics[width=\unitlength]{moidfy1.pdf}}%
    \put(0.18334489,0.15959085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.31746956,0.2985205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.31823331,0.56233682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.15834874,0.47062987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.0271617,0.24209431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.37821465,0.47437377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
    \put(0.19304494,0.32430745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
    \put(0.73494258,0.16125162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.86753194,0.2985205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.70675095,0.46903218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_0$}}}%
    \put(0.72540731,0.30801798){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G_S$}}}%
    \put(0.82872833,0.40425435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_S$}}}%
    \put(0.28342758,0.39946105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.05335238,0.33235574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.38681641,0.00996093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Modify $N \rightarrow N'$}}}%
  \end{picture}%
\endgroup


==> Figures/split.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'split.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{595.27558594pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.34941799)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/split.pdf}}%
    \put(0.16933333,0.22308995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
    \put(0.16933333,0.13976719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
    \put(0.27550265,0.06988359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.35748148,0.08197883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_4$}}}%
    \put(0.43139683,0.1666455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_5$}}}%
    \put(0.54831746,0.12632804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_1$}}}%
    \put(0.66255027,0.06585185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_2$}}}%
    \put(0.76871958,0.12498412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_3$}}}%
    \put(0.5953545,0.1841164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.68405292,0.1317037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.7525926,0.18008465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.37226455,0.12901587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_4$}}}%
    \put(0.41258201,0.22174603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_5$}}}%
    \put(0.21099471,0.26743915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.24996826,0.19486772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.29297355,0.1317037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_3$}}}%
    \put(0.29431746,0.3064127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$lca(S)$}}}%
    \put(0.60879366,0.30238095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_1$}}}%
    \put(0.75393651,0.30372487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_2$}}}%
    \put(0.28759789,0.01075132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.67195768,0.0094074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup

